Trust Your IMU: Consequences of Ignoring the IMU Drift

In this paper, we argue that modern pre-integration methods for inertial measurement units (IMUs) are accurate enough to ignore the drift for short time intervals. This allows us to consider a simplified camera model, which in turn admits further intrinsic calibration. We develop the first-ever solver to jointly solve the relative pose problem with unknown and equal focal length and radial distortion profile while utilizing the IMU data. Furthermore, we show significant speed-up compared to state-of-the-art algorithms, with small or negligible loss in accuracy for partially calibrated setups. The proposed algorithms are tested on both synthetic and real data, where the latter is focused on navigation using unmanned aerial vehicles (UAVs). We evaluate the proposed solvers on different commercially available low-cost UAVs, and demonstrate that the novel assumption on IMU drift is feasible in real-life applications. The extended intrinsic auto-calibration enables us to use distorted input images, making tedious calibration processes obsolete, compared to current state-of-the-art methods.

==> graphs/data/error_fEf_ding_4pt_focal.dat <==
-15.4 1
-15.064 1
-14.728 0
-14.392 8
-14.056 12
-13.72 25
-13.384 41
-13.048 87
-12.712 177
-12.376 311
-12.04 437
-11.704 627
-11.368 793
-11.032 819
-10.696 920
-10.36 869
-10.024 863
-9.6883 819
-9.3523 706
-9.0163 589
-8.6803 440
-8.3443 404
-8.0083 296
-7.6723 221
-7.3363 167
-7.0003 104
-6.6643 83
-6.3283 50
-5.9923 45
-5.6563 30
-5.3203 18
-4.9843 12
-4.6483 5
-4.3123 7
-3.9763 5
-3.6403 1
-3.3043 4
-2.9683 0
-2.6323 1
-2.2963 2


==> graphs/data/error_fEf_ding_4pt_fundamental.dat <==
-16.575 2
-16.202 1
-15.829 8
-15.456 14
-15.083 63
-14.71 143
-14.337 263
-13.964 387
-13.591 527
-13.218 728
-12.845 805
-12.472 872
-12.099 870
-11.726 927
-11.353 823
-10.98 704
-10.607 587
-10.234 495
-9.8606 449
-9.4876 351
-9.1146 248
-8.7416 229
-8.3686 163
-7.9956 97
-7.6226 69
-7.2496 51
-6.8766 31
-6.5036 32
-6.1306 21
-5.7576 11
-5.3846 9
-5.0116 5
-4.6386 4
-4.2656 4
-3.8926 2
-3.5196 2
-3.1466 2
-2.7736 0
-2.4006 0
-2.0276 1


==> graphs/data/error_fEf_kukelova_6pt_focal.dat <==
-15.973 4
-15.597 3
-15.221 12
-14.845 28
-14.469 81
-14.093 143
-13.717 349
-13.341 621
-12.965 1045
-12.589 1450
-12.213 1447
-11.837 1278
-11.461 967
-11.085 674
-10.709 463
-10.333 348
-9.9565 244
-9.5805 209
-9.2045 154
-8.8285 97
-8.4525 75
-8.0765 76
-7.7005 43
-7.3245 45
-6.9485 27
-6.5725 32
-6.1965 17
-5.8205 12
-5.4445 13
-5.0685 7
-4.6925 7
-4.3165 5
-3.9405 5
-3.5645 4
-3.1885 2
-2.8125 1
-2.4365 3
-2.0605 4
-1.6845 2
-1.3085 1


==> graphs/data/error_fEf_kukelova_6pt_fundamental.dat <==
-16.891 8
-16.541 21
-16.191 60
-15.841 169
-15.491 344
-15.141 648
-14.791 942
-14.441 1257
-14.091 1261
-13.741 1113
-13.391 937
-13.041 787
-12.691 582
-12.341 460
-11.991 340
-11.641 252
-11.291 201
-10.941 131
-10.591 120
-10.241 76
-9.8907 75
-9.5407 45
-9.1907 37
-8.8407 36
-8.4907 23
-8.1407 20
-7.7907 7
-7.4407 9
-7.0907 6
-6.7407 10
-6.3907 4
-6.0407 1
-5.6907 5
-5.3407 3
-4.9907 1
-4.6407 2
-4.2907 4
-3.9407 1
-3.5907 1
-3.2407 1


==> graphs/data/error_fEf_no_rot_3pt_focal.dat <==
-15.863 4
-15.622 3
-15.381 28
-15.14 40
-14.899 73
-14.658 116
-14.417 182
-14.176 320
-13.935 483
-13.694 758
-13.453 959
-13.212 1189
-12.971 1268
-12.73 1157
-12.489 1007
-12.248 739
-12.007 556
-11.766 394
-11.525 266
-11.284 163
-11.043 105
-10.802 66
-10.561 45
-10.32 25
-10.079 16
-9.838 12
-9.597 5
-9.356 3
-9.115 3
-8.874 1
-8.633 1
-8.392 0
-8.151 0
-7.91 0
-7.669 1
-7.428 0
-7.187 0
-6.946 1
-6.705 1
-6.464 1


==> graphs/data/error_fEf_no_rot_3pt_fundamental.dat <==
-18.041 5
-17.766 14
-17.491 29
-17.216 60
-16.941 75
-16.666 138
-16.391 241
-16.116 375
-15.841 538
-15.566 774
-15.291 873
-15.016 1013
-14.741 1024
-14.466 970
-14.191 892
-13.916 742
-13.641 603
-13.366 433
-13.091 337
-12.816 261
-12.541 171
-12.266 146
-11.991 87
-11.716 45
-11.441 44
-11.166 25
-10.891 20
-10.616 17
-10.341 9
-10.066 14
-9.7911 6
-9.5161 7
-9.2411 4
-8.9661 2
-8.6911 1
-8.4161 1
-8.1411 2
-7.8661 0
-7.5911 1
-7.3161 1


==> graphs/data/error_frEfr_no_rot_4pt_f.dat <==
-15.975 2
-15.603 4
-15.231 8
-14.859 24
-14.487 72
-14.115 112
-13.743 170
-13.371 255
-12.999 369
-12.627 432
-12.255 599
-11.883 695
-11.511 773
-11.139 829
-10.767 903
-10.395 906
-10.023 769
-9.6513 749
-9.2793 571
-8.9073 482
-8.5353 368
-8.1633 280
-7.7913 209
-7.4193 133
-7.0473 107
-6.6753 51
-6.3033 44
-5.9313 34
-5.5593 18
-5.1873 9
-4.8153 12
-4.4433 4
-4.0713 2
-3.6993 1
-3.3273 0
-2.9553 1
-2.5833 1
-2.2113 1
-1.8393 0
-1.4673 1


==> graphs/data/error_frEfr_no_rot_4pt_focal.dat <==
-15.718 9
-15.408 4
-15.098 10
-14.788 19
-14.478 32
-14.168 73
-13.858 152
-13.548 271
-13.238 425
-12.928 654
-12.618 853
-12.308 1041
-11.998 1126
-11.688 981
-11.378 939
-11.068 849
-10.758 636
-10.448 512
-10.138 394
-9.8279 311
-9.5179 211
-9.2079 153
-8.8979 105
-8.5879 65
-8.2779 55
-7.9679 34
-7.6579 28
-7.3479 17
-7.0379 15
-6.7279 8
-6.4179 3
-6.1079 3
-5.7979 2
-5.4879 0
-5.1779 2
-4.8679 2
-4.5579 0
-4.2479 2
-3.9379 1
-3.6279 1


==> graphs/data/error_frEfr_no_rot_4pt_fundamental.dat <==
-17.185 2
-16.827 3
-16.469 7
-16.111 29
-15.753 89
-15.395 192
-15.037 329
-14.679 511
-14.321 695
-13.963 863
-13.605 951
-13.247 975
-12.889 1015
-12.531 895
-12.173 790
-11.815 691
-11.457 520
-11.099 382
-10.741 313
-10.383 191
-10.025 170
-9.6671 126
-9.3091 87
-8.9511 49
-8.5931 38
-8.2351 26
-7.8771 21
-7.5191 15
-7.1611 8
-6.8031 5
-6.4451 3
-6.0871 1
-5.7291 0
-5.3711 1
-5.0131 3
-4.6551 1
-4.2971 1
-3.9391 0
-3.5811 1
-3.2231 1


==> graphs/data/error_frEfr_no_rot_4pt_r.dat <==
-17.185 2
-16.827 3
-16.469 7
-16.111 29
-15.753 89
-15.395 192
-15.037 329
-14.679 511
-14.321 695
-13.963 863
-13.605 951
-13.247 975
-12.889 1015
-12.531 895
-12.173 790
-11.815 691
-11.457 520
-11.099 382
-10.741 313
-10.383 191
-10.025 170
-9.6671 126
-9.3091 87
-8.9511 49
-8.5931 38
-8.2351 26
-7.8771 21
-7.5191 15
-7.1611 8
-6.8031 5
-6.4451 3
-6.0871 1
-5.7291 0
-5.3711 1
-5.0131 3
-4.6551 1
-4.2971 1
-3.9391 0
-3.5811 1
-3.2231 1


==> graphs/data/error_frEfr_no_rot_4pt_t.dat <==
-15.68 2
-15.314 2
-14.948 11
-14.582 34
-14.216 70
-13.85 140
-13.484 186
-13.118 301
-12.752 423
-12.386 548
-12.02 640
-11.654 767
-11.288 842
-10.922 862
-10.556 897
-10.19 866
-9.8235 779
-9.4575 669
-9.0915 566
-8.7255 444
-8.3595 316
-7.9935 210
-7.6275 137
-7.2615 110
-6.8955 72
-6.5295 42
-6.1635 22
-5.7975 11
-5.4315 10
-5.0655 5
-4.6995 4
-4.3335 2
-3.9675 6
-3.6015 1
-3.2355 1
-2.8695 0
-2.5035 0
-2.1375 1
-1.7715 0
-1.4055 1


==> graphs/data/error_jiang_frEfr_7pt_focal.dat <==
-14.773 2
-14.398 0
-14.023 3
-13.648 3
-13.273 5
-12.898 15
-12.523 22
-12.148 41
-11.773 68
-11.398 107
-11.023 167
-10.648 213
-10.273 249
-9.8982 340
-9.5232 454
-9.1482 432
-8.7732 501
-8.3982 545
-8.0232 574
-7.6482 596
-7.2732 602
-6.8982 634
-6.5232 589
-6.1482 517
-5.7732 445
-5.3982 422
-5.0232 385
-4.6482 328
-4.2732 283
-3.8982 255
-3.5232 185
-3.1482 182
-2.7732 138
-2.3982 118
-2.0232 125
-1.6482 115
-1.2732 132
-0.89822 116
-0.52322 66
-0.14822 40


==> graphs/data/error_jiang_frEfr_7pt_fundamental.dat <==
-13.006 6
-12.678 6
-12.35 27
-12.022 52
-11.694 87
-11.366 135
-11.038 189
-10.71 210
-10.382 287
-10.054 481
-9.7257 500
-9.3977 507
-9.0697 536
-8.7417 649
-8.4137 573
-8.0857 737
-7.7577 674
-7.4297 548
-7.1017 526
-6.7737 447
-6.4457 418
-6.1177 315
-5.7897 303
-5.4617 315
-5.1337 273
-4.8057 197
-4.4777 173
-4.1497 116
-3.8217 87
-3.4937 97
-3.1657 94
-2.8377 53
-2.5097 52
-2.1817 36
-1.8537 61
-1.5257 43
-1.1977 59
-0.86974 72
-0.54174 58
-0.21374 22


==> graphs/data/error_jiang_frEfr_7pt_r.dat <==
-13.873 6
-13.498 11
-13.123 18
-12.748 44
-12.373 49
-11.998 104
-11.623 154
-11.248 223
-10.873 254
-10.498 368
-10.123 460
-9.7482 538
-9.3732 504
-8.9982 574
-8.6232 642
-8.2482 595
-7.8732 655
-7.4982 640
-7.1232 565
-6.7482 502
-6.3732 470
-5.9982 391
-5.6232 377
-5.2482 302
-4.8732 235
-4.4982 217
-4.1232 183
-3.7482 151
-3.3732 141
-2.9982 101
-2.6232 94
-2.2482 107
-1.8732 93
-1.4982 93
-1.1232 78
-0.74822 44
-0.37322 22
0.0017769 5
0.37678 2
0.75178 5


==> graphs/data/noise_case_realistic0_focal.dat <==
% ----- Noise level no. 1 -----
% Our (3 pt)
\addplot+[boxplot prepared={
	 upper whisker=-0.0351,
	 upper quartile=-1.5049,
	 median=-1.9450,
	 lower quartile=-2.3508,
	 lower whisker=-3.6258,
}] coordinates {};

% Our (4 pt)
\addplot+[boxplot prepared={
	 upper whisker=-0.2145,
	 upper quartile=-1.4801,
	 median=-1.9348,
	 lower quartile=-2.3475,
	 lower whisker=-3.7353,
}] coordinates {};

% Ding (4 pt)
\addplot+[boxplot prepared={
	 upper whisker=-0.5377,
	 upper quartile=-1.5278,
	 median=-1.9617,
	 lower quartile=-2.3872,
	 lower whisker=-4.1422,
}] coordinates {};

% Kukelova (6 pt)
\addplot+[boxplot prepared={
	 upper whisker=-0.0068,
	 upper quartile=-0.4708,
	 median=-0.9631,
	 lower quartile=-1.4275,
	 lower whisker=-3.0088,
}] coordinates {};

% Jiang (7 pt)
\addplot+[boxplot prepared={
	 upper whisker=-0.2692,
	 upper quartile=-1.2450,
	 median=-1.7334,
	 lower quartile=-2.1671,
	 lower whisker=-3.6143,
}] coordinates {};

% ----- Noise level no. 2 -----
% Our (3 pt)
\addplot+[boxplot prepared={
	 upper whisker=0.0083,
	 upper quartile=-1.2398,
	 median=-1.7630,
	 lower quartile=-2.1875,
	 lower whisker=-3.5421,
}] coordinates {};

% Our (4 pt)
\addplot+[boxplot prepared={
	 upper whisker=-0.1367,
	 upper quartile=-1.3529,
	 median=-1.7741,
	 lower quartile=-2.2001,
	 lower whisker=-3.7202,
}] coordinates {};

% Ding (4 pt)
\addplot+[boxplot prepared={
	 upper whisker=-0.3596,
	 upper quartile=-1.3791,
	 median=-1.8060,
	 lower quartile=-2.1901,
	 lower whisker=-3.8170,
}] coordinates {};

% Kukelova (6 pt)
\addplot+[boxplot prepared={
	 upper whisker=-0.0074,
	 upper quartile=-0.4909,
	 median=-0.9051,
	 lower quartile=-1.4571,
	 lower whisker=-2.8212,
}] coordinates {};

% Jiang (7 pt)
\addplot+[boxplot prepared={
	 upper whisker=-0.2972,
	 upper quartile=-1.2755,
	 median=-1.7121,
	 lower quartile=-2.1836,
	 lower whisker=-3.8263,
}] coordinates {};

% ----- Noise level no. 3 -----
% Our (3 pt)
\addplot+[boxplot prepared={
	 upper whisker=0.0007,
	 upper quartile=-1.1764,
	 median=-1.6438,
	 lower quartile=-2.0576,
	 lower whisker=-3.2343,
}] coordinates {};

% Our (4 pt)
\addplot+[boxplot prepared={
	 upper whisker=-0.0597,
	 upper quartile=-1.3332,
	 median=-1.7189,
	 lower quartile=-2.1165,
	 lower whisker=-3.5998,
}] coordinates {};

% Ding (4 pt)
\addplot+[boxplot prepared={
	 upper whisker=-0.3264,
	 upper quartile=-1.3564,
	 median=-1.7675,
	 lower quartile=-2.2073,
	 lower whisker=-3.5906,
}] coordinates {};

% Kukelova (6 pt)
\addplot+[boxplot prepared={
	 upper whisker=-0.0076,
	 upper quartile=-0.4433,
	 median=-0.8887,
	 lower quartile=-1.3633,
	 lower whisker=-2.6698,
}] coordinates {};

% Jiang (7 pt)
\addplot+[boxplot prepared={
	 upper whisker=-0.2865,
	 upper quartile=-1.2476,
	 median=-1.7146,
	 lower quartile=-2.1801,
	 lower whisker=-3.5865,
}] coordinates {};

% ----- Noise level no. 4 -----
% Our (3 pt)
\addplot+[boxplot prepared={
	 upper whisker=0.0240,
	 upper quartile=-1.0842,
	 median=-1.5225,
	 lower quartile=-1.9323,
	 lower whisker=-3.1935,
}] coordinates {};

% Our (4 pt)
\addplot+[boxplot prepared={
	 upper whisker=-0.1162,
	 upper quartile=-1.2335,
	 median=-1.6163,
	 lower quartile=-2.0534,
	 lower whisker=-3.4454,
}] coordinates {};

% Ding (4 pt)
\addplot+[boxplot prepared={
	 upper whisker=-0.2571,
	 upper quartile=-1.2789,
	 median=-1.6584,
	 lower quartile=-2.1050,
	 lower whisker=-3.4503,
}] coordinates {};

% Kukelova (6 pt)
\addplot+[boxplot prepared={
	 upper whisker=-0.0071,
	 upper quartile=-0.4329,
	 median=-0.8873,
	 lower quartile=-1.4165,
	 lower whisker=-2.9943,
}] coordinates {};

% Jiang (7 pt)
\addplot+[boxplot prepared={
	 upper whisker=-0.2563,
	 upper quartile=-1.2577,
	 median=-1.7198,
	 lower quartile=-2.1964,
	 lower whisker=-3.7588,
}] coordinates {};

% ----- Noise level no. 5 -----
% Our (3 pt)
\addplot+[boxplot prepared={
	 upper whisker=0.0287,
	 upper quartile=-1.0603,
	 median=-1.5262,
	 lower quartile=-1.8867,
	 lower whisker=-3.1952,
}] coordinates {};

% Our (4 pt)
\addplot+[boxplot prepared={
	 upper whisker=-0.2106,
	 upper quartile=-1.1920,
	 median=-1.5510,
	 lower quartile=-1.9987,
	 lower whisker=-3.4906,
}] coordinates {};

% Ding (4 pt)
\addplot+[boxplot prepared={
	 upper whisker=-0.1988,
	 upper quartile=-1.2224,
	 median=-1.5838,
	 lower quartile=-2.0197,
	 lower whisker=-3.2858,
}] coordinates {};

% Kukelova (6 pt)
\addplot+[boxplot prepared={
	 upper whisker=-0.0078,
	 upper quartile=-0.4832,
	 median=-0.9039,
	 lower quartile=-1.3926,
	 lower whisker=-2.7025,
}] coordinates {};

% Jiang (7 pt)
\addplot+[boxplot prepared={
	 upper whisker=-0.1594,
	 upper quartile=-1.2229,
	 median=-1.6644,
	 lower quartile=-2.1161,
	 lower whisker=-3.5111,
}] coordinates {};



==> graphs/data/noise_case_realistic0_fundamental.dat <==
% ----- Noise level no. 1 -----
% Our (3 pt)
\addplot+[boxplot prepared={
	 upper whisker=-1.0324,
	 upper quartile=-2.8854,
	 median=-3.5446,
	 lower quartile=-4.0622,
	 lower whisker=-5.1443,
}] coordinates {};

% Our (4 pt)
\addplot+[boxplot prepared={
	 upper whisker=-1.0626,
	 upper quartile=-2.8257,
	 median=-3.4532,
	 lower quartile=-4.0283,
	 lower whisker=-5.0690,
}] coordinates {};

% Ding (4 pt)
\addplot+[boxplot prepared={
	 upper whisker=-0.9785,
	 upper quartile=-2.8760,
	 median=-3.4697,
	 lower quartile=-4.0016,
	 lower whisker=-5.1506,
}] coordinates {};

% Kukelova (6 pt)
\addplot+[boxplot prepared={
	 upper whisker=-0.9739,
	 upper quartile=-2.4004,
	 median=-2.8216,
	 lower quartile=-3.2274,
	 lower whisker=-4.1150,
}] coordinates {};

% Jiang (7 pt)
\addplot+[boxplot prepared={
	 upper whisker=-0.8782,
	 upper quartile=-2.8081,
	 median=-3.3922,
	 lower quartile=-3.8755,
	 lower whisker=-4.9704,
}] coordinates {};

% ----- Noise level no. 2 -----
% Our (3 pt)
\addplot+[boxplot prepared={
	 upper whisker=-1.0573,
	 upper quartile=-2.6826,
	 median=-3.3214,
	 lower quartile=-3.8368,
	 lower whisker=-4.8512,
}] coordinates {};

% Our (4 pt)
\addplot+[boxplot prepared={
	 upper whisker=-1.1540,
	 upper quartile=-2.7759,
	 median=-3.3378,
	 lower quartile=-3.8341,
	 lower whisker=-4.8224,
}] coordinates {};

% Ding (4 pt)
\addplot+[boxplot prepared={
	 upper whisker=-1.0367,
	 upper quartile=-2.7395,
	 median=-3.3221,
	 lower quartile=-3.7887,
	 lower whisker=-4.8515,
}] coordinates {};

% Kukelova (6 pt)
\addplot+[boxplot prepared={
	 upper whisker=-0.9521,
	 upper quartile=-2.4224,
	 median=-2.8240,
	 lower quartile=-3.2051,
	 lower whisker=-4.2478,
}] coordinates {};

% Jiang (7 pt)
\addplot+[boxplot prepared={
	 upper whisker=-0.7976,
	 upper quartile=-2.7725,
	 median=-3.3375,
	 lower quartile=-3.8899,
	 lower whisker=-5.0108,
}] coordinates {};

% ----- Noise level no. 3 -----
% Our (3 pt)
\addplot+[boxplot prepared={
	 upper whisker=-0.8609,
	 upper quartile=-2.5977,
	 median=-3.2532,
	 lower quartile=-3.7485,
	 lower whisker=-4.8050,
}] coordinates {};

% Our (4 pt)
\addplot+[boxplot prepared={
	 upper whisker=-0.9095,
	 upper quartile=-2.6268,
	 median=-3.2314,
	 lower quartile=-3.7315,
	 lower whisker=-4.7469,
}] coordinates {};

% Ding (4 pt)
\addplot+[boxplot prepared={
	 upper whisker=-0.8904,
	 upper quartile=-2.6947,
	 median=-3.2572,
	 lower quartile=-3.7881,
	 lower whisker=-4.6708,
}] coordinates {};

% Kukelova (6 pt)
\addplot+[boxplot prepared={
	 upper whisker=-0.7802,
	 upper quartile=-2.3695,
	 median=-2.8223,
	 lower quartile=-3.1977,
	 lower whisker=-4.1497,
}] coordinates {};

% Jiang (7 pt)
\addplot+[boxplot prepared={
	 upper whisker=-0.9233,
	 upper quartile=-2.7347,
	 median=-3.2850,
	 lower quartile=-3.8682,
	 lower whisker=-5.0807,
}] coordinates {};

% ----- Noise level no. 4 -----
% Our (3 pt)
\addplot+[boxplot prepared={
	 upper whisker=-1.0624,
	 upper quartile=-2.5961,
	 median=-3.1583,
	 lower quartile=-3.6748,
	 lower whisker=-4.6513,
}] coordinates {};

% Our (4 pt)
\addplot+[boxplot prepared={
	 upper whisker=-1.0496,
	 upper quartile=-2.6551,
	 median=-3.1607,
	 lower quartile=-3.7129,
	 lower whisker=-4.6679,
}] coordinates {};

% Ding (4 pt)
\addplot+[boxplot prepared={
	 upper whisker=-1.0202,
	 upper quartile=-2.6813,
	 median=-3.2172,
	 lower quartile=-3.6829,
	 lower whisker=-4.8050,
}] coordinates {};

% Kukelova (6 pt)
\addplot+[boxplot prepared={
	 upper whisker=-0.9230,
	 upper quartile=-2.4652,
	 median=-2.8629,
	 lower quartile=-3.2380,
	 lower whisker=-4.1172,
}] coordinates {};

% Jiang (7 pt)
\addplot+[boxplot prepared={
	 upper whisker=-0.9806,
	 upper quartile=-2.8448,
	 median=-3.3650,
	 lower quartile=-3.9169,
	 lower whisker=-5.0992,
}] coordinates {};

% ----- Noise level no. 5 -----
% Our (3 pt)
\addplot+[boxplot prepared={
	 upper whisker=-0.9932,
	 upper quartile=-2.5210,
	 median=-3.0793,
	 lower quartile=-3.5567,
	 lower whisker=-4.5892,
}] coordinates {};

% Our (4 pt)
\addplot+[boxplot prepared={
	 upper whisker=-1.0939,
	 upper quartile=-2.5978,
	 median=-3.1051,
	 lower quartile=-3.6018,
	 lower whisker=-4.6401,
}] coordinates {};

% Ding (4 pt)
\addplot+[boxplot prepared={
	 upper whisker=-1.0602,
	 upper quartile=-2.6586,
	 median=-3.1423,
	 lower quartile=-3.6072,
	 lower whisker=-4.7478,
}] coordinates {};

% Kukelova (6 pt)
\addplot+[boxplot prepared={
	 upper whisker=-0.8004,
	 upper quartile=-2.4058,
	 median=-2.8413,
	 lower quartile=-3.2274,
	 lower whisker=-4.2274,
}] coordinates {};

% Jiang (7 pt)
\addplot+[boxplot prepared={
	 upper whisker=-1.1601,
	 upper quartile=-2.7647,
	 median=-3.2824,
	 lower quartile=-3.8823,
	 lower whisker=-4.9468,
}] coordinates {};


